Peculiar radio-bright behaviour of the Galactic black hole transient 4U 1543-47 in the 2021-2023 outburst

Correlated behaviours between the radio emission and the X-ray emission in Galactic black hole X-ray binaries (BH XRBs) in the X-ray hard state are crucial to the understanding of disc-jet coupling of accreting black holes. The BH transient 4U 1543-47 went into outburst in 2021 following ~19 years of quiescence. We followed it up with ~weekly cadence with MeerKAT for about one year and a half until it faded into quiescence. Multi-epoch quasi-simultaneous MeerKAT and X-ray observations allowed us to trace the compact jet emission and its X-ray emission. In its hard spectral state across three orders of magnitude of X-ray luminosities above ~10$^{34}$ ergs/s, we found the correlation between radio and X-ray emission had a power-law index of 0.82$\pm$0.09, steeper than the canonical value of ~0.6 for BH XRBs. In addition, the radio vs. X-ray correlation shows a large range of the power-law normalization, with the maximum significantly larger than that obtained for most BH XRBs, indicating it can be particularly radio-bright and variable in the X-ray binary sample. The radio emission is unlikely diluted by discrete jet components. The observed peculiar radio-bright and variable behaviours provide the evidence for the relativistic effects of a variable Lorentz factor in the range between 1 and ~2 of the compact jet.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
